A Geometric Framework for Adversarial Vulnerability in Machine Learning

This work starts with the intention of using mathematics to understand the intriguing vulnerability observed by ~\citet{szegedy2013} within artificial neural networks. Along the way, we will develop some novel tools with applications far outside of just the adversarial domain. We will do this while developing a rigorous mathematical framework to examine this problem. Our goal is to build out theory which can support increasingly sophisticated conjecture about adversarial attacks with a particular focus on the so called ``Dimpled Manifold Hypothesis'' by ~\citet{shamir2021dimpled}. Chapter one will cover the history and architecture of neural network architectures. Chapter two is focused on the background of adversarial vulnerability. Starting from the seminal paper by ~\citet{szegedy2013} we will develop the theory of adversarial perturbation and attack. Chapter three will build a theory of persistence that is related to Ricci Curvature, which can be used to measure properties of decision boundaries. We will use this foundation to make a conjecture relating adversarial attacks. Chapters four and five represent a sudden and wonderful digression that examines an intriguing related body of theory for spatial analysis of neural networks as approximations of kernel machines and becomes a novel theory for representing neural networks with bilinear maps. These heavily mathematical chapters will set up a framework and begin exploring applications of what may become a very important theoretical foundation for analyzing neural network learning with spatial and geometric information. We will conclude by setting up our new methods to address the conjecture from chapter 3 in continuing research.

==> errors.txt <==


./Chapters/Chapter2.tex:79: Package pdftex.def Error: File `c1_figures/negative1.png' not found: using draft setting.

./Chapters/Chapter2.tex:149: Package pdftex.def Error: File `c1_figures/FC200-200-10-2448-O8-A0-attack_summary.png' not found: using draft setting.

./Chapters/Chapter2.tex:150: Package pdftex.def Error: File `c1_figures/FC200-200-10-2448-O8-A2-attack_summary.png' not found: using draft setting.

./Chapters/Chapter2.tex:151: Package pdftex.def Error: File `c1_figures/FC200-200-10-2448-O8-A4-attack_summary.png' not found: using draft setting.

./Chapters/Chapter2.tex:181: Package pdftex.def Error: File `c1_figures/vgg16-ILSVRC2012_val_00039098-O722-A965-attack_summary.png' not found: using draft setting.

./Chapters/Chapter2.tex:182: Package pdftex.def Error: File `c1_figures/vgg16-ILSVRC2012_val_00029901-O425-A468-attack_summary.png' not found: using draft setting.


./Chapters/Chapter2.tex:356: Package pdftex.def Error: File `negative1.png' not found: using draft setting.

./Chapters/Chapter2.tex:356: Package pdftex.def Error: File `negative2.png' not found: using draft setting.


./chapters/chapter3.tex:399: Package pdftex.def Error: File `c3_figures/persistence_interpolation-IMNET-class-11-vgg16-BIM-48-attack_data-001.png' not found: using draft setting.


./chapters/chapter3.tex:434: Package pdftex.def Error: File `c3_figures/stab-mnist-C32-100-100-10-0.001-200-eval-1e-06-db_interp-angles-1stquadall199.png' not found: using draft setting.

./chapters/chapter3.tex:474: Package pdftex.def Error: File `c3_figures/manifold_model_cosine_hist.png' not found: using draft setting.



./chapters/chapter3.tex:482: Package pdftex.def Error: File `c3_figures/FGSM_attacks_accuracy_known_manifold.png' not found: using draft setting.



./chapters/chapter4.tex:1002: Package pdftex.def Error: File `c4_figures/svm1.png' not found: using draft setting.


./chapters/chapter4.tex:1002: Package pdftex.def Error: File `c4_figures/svm2.png' not found: using draft setting.



./chapters/chapter4.tex:1179: Package pdftex.def Error: File `c4_figures/kers_square.png' not found: using draft setting.



./chapters/chapter5.tex:81: Package pdftex.def Error: File `c5_figures/stab-mnist-C32-50-50-10-0.001-eval-1e-06-none-4-6-db_interp-stability-50.png' not found: using draft setting.


